Updated Ultraviolet Fluorescence Efficiencies of CS: Evidence for Model Discrepancies in the Enhancement of NUV-Derived CS Abundances in Comets

Observations of carbon monosulfide (CS) have a long history serving as a remote proxy for atomic sulfur, and more broadly, one of the sulfur reservoirs in cometary bodies. Recently, systematic discrepancies between NUV- and radio-derived CS abundances have been found to exceed a factor of 2 - 5, with NUV-derived abundances appearing enhanced for a wide array of comets. Interpretation of cometary CS emission in the ultraviolet has relied on a murky and ill-documented lineage of calculations whose accuracy can be difficult to assess. We report new fluorescence efficiencies of the CS radical, utilizing a rovibrational structure with vibrational states up to v = 8 and rotational states up to N = 100. The models utilize a new set of band transition rates derived from laboratory electron impact experiments. Benchmark comparisons to IUE observations of C/1979 Y1 (Bradfield) show favorable agreement with the fluorescence models. The present results affirm the accuracy of the historical record of CS abundances derived via ultraviolet CS emission in comets with IUE and HST, but do not explain the consistent enhancement of NUV-derived CS abundances relative to the radio measurements during the same apparitions. Alternative explanations of the factor of 2 - 5 discrepancy between NUV- and radio-derived CS abundances are discussed, as well as possible connections to sulfur reservoirs in protoplanetary disks. The model code and computed fluorescence efficiencies are made publicly available on the Zenodo service.

==> cs_gfactable.txt <==
\diagbox{$v'$}{$v''$}&0&1&2\\\hline
&257.77&266.51&275.77\\
0&5.02e-22&5.55e-23&1.55e-24\\
&6.52e-04&7.44e-05&2.16e-06\\\hline
&250.94&259.21&267.96\\
1&1.76e-23&4.28e-23&1.29e-23\\
&2.23e-05&5.59e-05&1.74e-05\\\hline
&244.58&252.44&260.72\\
2&8.39e-26&1.75e-24&1.68e-24\\
&1.03e-07&2.22e-06&2.20e-06
